LayerMerge: Neural Network Depth Compression through Layer Pruning and Merging

Recent works show that reducing the number of layers in a convolutional neural network can enhance efficiency while maintaining the performance of the network. Existing depth compression methods remove redundant non-linear activation functions and merge the consecutive convolution layers into a single layer. However, these methods suffer from a critical drawback; the kernel size of the merged layers becomes larger, significantly undermining the latency reduction gained from reducing the depth of the network. We show that this problem can be addressed by jointly pruning convolution layers and activation functions. To this end, we propose LayerMerge, a novel depth compression method that selects which activation layers and convolution layers to remove, to achieve a desired inference speed-up while minimizing performance loss. Since the corresponding selection problem involves an exponential search space, we formulate a novel surrogate optimization problem and efficiently solve it via dynamic programming. Empirical results demonstrate that our method consistently outperforms existing depth compression and layer pruning methods on various network architectures, both on image classification and generation tasks. We release the code at https://github.com/snu-mllab/LayerMerge.

==> data/ddpm.csv <==
Original-acc,Original-speedup,LayerOnly-acc,LayerOnly-speedup,Depth-acc,Depth-speedup,LayerMerge-acc,LayerMerge-speedup
4.18,1.0,9.43,1.33,4.78,1.08,10.05,1.34
,,8.43,1.3,4.6,1.05,7.83,1.32
,,6.23,1.26,4.21,1.04,6.52,1.3
,,5.71,1.2,4.02,1.03,5.82,1.29
,,5.52,1.14,,,5.61,1.27
,,4.64,1.09,,,5.53,1.26
,,4.45,1.01,,,5.08,1.23
,,,,,,4.58,1.21
,,,,,,4.35,1.19
,,,,,,4.08,1.15


==> data/ddpm_pruned.csv <==
Diff-Pruning-acc,Diff-Pruning-speedup,LayerOnly-acc,LayerOnly-speedup,Depth-acc,Depth-speedup,LayerMerge-acc,LayerMerge-speedup
7.13,2.33,10.66,2.65,9.09,2.42,8.92,2.59
9.82,2.56,10.15,2.59,7.18,2.35,8.24,2.52
9.89,2.57,8.62,2.5,7.04,2.33,7.68,2.46
,,8.27,2.45,,,,


==> data/mbv2_10.csv <==
Original-acc,Original-speedup,AMC-acc,AMC-speedup,Depth-acc,Depth-speedup,LayerMerge-acc,LayerMerge-speedup,LayerOnly-acc,LayerOnly-speedup
72.89,1.0,72.01,1.32,72.83,1.62,70.59,2.58,69.66,1.3
,,,,72.13,1.88,70.99,2.49,71.25,1.27
,,,,71.44,2.07,71.74,2.18,72.65,1.18
,,,,70.65,2.47,71.89,2.15,,
,,,,,,72.0,2.07,,
,,,,,,72.46,1.9,,
,,,,,,72.77,1.73,,
,,,,,,72.99,1.63,,
,,,,,,73.06,1.48,,
,,,,,,73.09,1.47,,


==> data/mbv2_14.csv <==
Original-acc,Original-speedup,MetaPruning-acc,MetaPruning-speedup,Depth-acc,Depth-speedup,LayerMerge-acc,LayerMerge-speedup,LayerOnly-acc,LayerOnly-speedup
76.28,1.0,73.69,1.59,74.68,1.93,73.29,2.72,67.65,1.3
,,,,74.19,1.99,73.48,2.61,73.94,1.27
,,,,73.46,2.27,73.5,2.48,,
,,,,72.57,2.41,73.99,2.39,,
,,,,,,74.05,2.21,,
,,,,,,74.17,2.13,,
,,,,,,74.48,2.07,,
,,,,,,74.58,2.0,,
,,,,,,74.91,1.99,,


==> data/recovery_kd.csv <==
Epochs,kd,layer_merge
0,0.1,0.1
1,23.97999954,58.54399872
2,34.67399979,61.79199982
3,40.54399872,62.81999969
4,43.8219986,63.65399933
5,47.7120018,63.84000015
6,50.00400162,64.89199829
7,52.20800018,65.4260025
8,52.83800125,64.69999695
9,54.18199921,66.13999939
10,55.11800003,66.56800079
11,55.73199844,66.85199738
12,56.04600143,66.58000183
13,56.39400101,67.13800049
14,57.52999878,66.41999817
15,58.25400162,66.70999908
16,58.20199966,67.02799988
17,58.85200119,67.37200165
18,59.49000168,67.71600342
19,58.95600128,67.51000214
20,59.73600006,67.7539978
21,60.2859993,67.5979996
22,60.58000183,67.302002
23,60.27399826,67.7539978
24,60.86000061,67.90599823
25,60.61199951,67.66799927
26,61.36000061,68.05599976
27,61.44800186,68.30799866
28,61.91600037,67.5759964
29,61.35400009,67.7480011
30,61.68000031,67.81199646
31,62.29399872,68.16200256
32,62.07400131,68.0199966
33,62.76599884,67.98999786
34,62.20800018,67.64199829
35,62.82799911,68.33799744
36,62.81600189,68.33200073
37,63.06000137,68.05999756
38,62.63199997,68.30400085
39,63.11600113,67.98400116
40,63.47200012,68.39800262
41,62.64199829,68.23799896
42,63.25799942,68.19400024
43,63.54800034,68.63800049
44,63.7120018,68.33399963
45,63.60800171,68.47599792
46,63.84199905,68.66799927
47,63.60599899,68.62799835
48,64.0059967,68.72000122
49,63.88600159,68.2699966
50,64.25800323,68.84600067
51,63.93000031,68.48400116
52,64.25,68.4800034
53,64.12799835,68.53199768
54,64.43399811,68.91799927
55,64.5019989,68.52799988
56,64.34600067,68.56199646
57,64.68599701,68.60800171
58,64.73400116,68.91999817
59,64.71600342,69.25800323
60,64.54199982,69.02400208
61,65.2519989,68.77200317
62,65.01000214,68.9520035
63,65.02200317,68.55400085
64,65.11599731,69.04399872
65,64.97399902,69.0479965
66,65.31999969,69.3740005
67,65.26799774,69.11399841
68,65.22000122,69.05400085
69,65.5719986,69.08799744
70,65.52799988,69.13200378
71,65.02799988,69.45999908
72,65.56199646,69.36399841
73,65.43000031,69.19200134
74,65.35600281,69.5719986
75,65.70400238,69.23400116
76,65.80999756,69.45600128
77,65.70600128,69.60800171
78,65.62599945,69.3479996
79,65.38800049,69.88800049
80,66.05000305,69.5719986
81,65.84200287,69.7699966
82,65.94200134,69.76799774
83,66.16600037,69.35800171
84,66.0759964,69.83999634
85,66.34600067,69.83599854
86,66.62599945,69.5979996
87,66.56999969,69.7979965
88,66.52799988,69.86799622
89,65.9940033,70.02799988
90,66.70800018,69.973999
91,66.45600128,69.8219986
92,66.55400085,69.93199921
93,66.86000061,70.22200012
94,66.65399933,69.9020004
95,66.71199799,70.05999756
96,67.13600159,70.18199921
97,67.04799652,70.26599884
98,66.7539978,70.39600372
99,67.09999847,70.6240005
100,67.08200073,70.3259964
101,66.79199982,70.38800049
102,67.28600311,70.41799927
103,67.33399963,70.6520004
104,67.04000092,70.49199677
105,67.23000336,70.59600067
106,67.33999634,70.55000305
107,67.38999939,70.61399841
108,67.58799744,70.70600128
109,67.36000061,70.68800354
110,67.44599915,70.97200012
111,67.51399994,70.84200287
112,67.70600128,71.11199951
113,67.72200012,70.89800262
114,67.06800079,70.87200165
115,67.6740036,70.98999786
116,67.80000305,70.96600342
117,67.80999756,71.2699966
118,67.98600006,71.24199677
119,67.89399719,71.38600159
120,68.08799744,71.22799683
121,67.80200195,71.21800232
122,68.03800201,71.4020004
123,68.16400146,71.41999817
124,68.16799927,71.46399689
125,68.01000214,71.55799866
126,68.40399933,71.60800171
127,68.2559967,71.65599823
128,68.50800323,71.79399872
129,68.44200134,71.62000275
130,68.4960022,71.61399841
131,68.55599976,71.72799683
132,68.47000122,71.90599823
133,68.62000275,72.00800323
134,68.80999756,72.03199768
135,68.58000183,72.0759964
136,68.81800079,72.0059967
137,68.83999634,71.98400116
138,68.71600342,71.98999786
139,68.9280014,72.15799713
140,68.90000153,72.1760025
141,68.88999939,72.23600006
142,68.92199707,72.02999878
143,69.02600098,72.37799835
144,69.12999725,72.23799896
145,69.08799744,72.26000214
146,69.05400085,72.38999939
147,69.19200134,72.2959976
148,69.22799683,72.27400208
149,69.22200012,72.38800049
150,69.09400177,72.34600067
151,69.35399628,72.43599701
152,69.30200195,72.4980011
153,69.34799957,72.64399719
154,69.41999817,72.55000305
155,69.36599731,72.6259995
156,69.38200378,72.81400299
157,69.3219986,72.65599823
158,69.47799683,72.68199921
159,69.56600189,72.74199677
160,69.56400299,72.72200012
161,69.52799988,72.77799988
162,69.5059967,72.80799866
163,69.46399689,72.80400085
164,69.54399872,72.71600342
165,69.67199707,72.81199646
166,69.60800171,72.88999939
167,69.75,72.85800171
168,69.63200378,72.89199829
169,69.58000183,73.00800323
170,69.73600006,72.94999695
171,69.64399719,72.83799744
172,69.73400116,72.91999817
173,69.69000244,72.95999908
174,69.68399811,72.9540024
175,69.68199921,73.0199966
176,69.71600342,72.98600006
177,69.81199646,72.97599792
178,69.65599823,72.87200165
179,69.71399689,72.90599823
180,69.68800354,72.9980011

==> data/recovery_with_zero.csv <==
Epochs,depth,channel,layer,layer_merge
0,42.25,42.9,43,43.1
1,58.11399841,59.0719986,49.92399979,58.54399872
2,61.54399872,61.06399918,53.5099983,61.79199982
3,62.2879982,61.94599915,56.59999847,62.81999969
4,63.79999924,62.82400131,57.76800156,63.65399933
5,64.10800171,63.90800095,56.95399857,63.84000015
6,65.4020004,64.21800232,58.70399857,64.89199829
7,65.84200287,64.05799866,59.72200012,65.4260025
8,65.723999,64.95600128,59.48600006,64.69999695
9,65.526001,65.15799713,60.56000137,66.13999939
10,66.16400146,64.83399963,60.8120003,66.56800079
11,66.21199799,65.63600159,61.29199982,66.85199738
12,66.64800262,65.4240036,61.34999847,66.58000183
13,66.59200287,65.72599792,61.18000031,67.13800049
14,66.98200226,65.88600159,61.91799927,66.41999817
15,67.1760025,66.3219986,61.99200058,66.70999908
16,66.62799835,66.30000305,61.90599823,67.02799988
17,67.48200226,65.9800034,61.42200089,67.37200165
18,67.59400177,66.14199829,62.1619987,67.71600342
19,67.38800049,66.46600342,62.86399841,67.51000214
20,66.7480011,66.36199951,62.973999,67.7539978
21,66.72799683,66.65599823,63.36999893,67.5979996
22,67.44599915,66.58200073,62.89199829,67.302002
23,68.08399963,66.43199921,63.13999939,67.7539978
24,67.81400299,65.98799896,62.49399948,67.90599823
25,67.6740036,66.70800018,62.27999878,67.66799927
26,67.97000122,67.10399628,63.23199844,68.05599976
27,68.0719986,66.9800034,63.07400131,68.30799866
28,67.65799713,67.0059967,62.88000107,67.5759964
29,67.7539978,66.72200012,63.64400101,67.7480011
30,68.30400085,67.0059967,63.47800064,67.81199646
31,67.9960022,67.08599854,63.65800095,68.16200256
32,68.1760025,66.88200378,63.32799911,68.0199966
33,68.01399994,66.69200134,63.83399963,67.98999786
34,68.2480011,67.06400299,63.86199951,67.64199829
35,68.5999985,67.06999969,63.61600113,68.33799744
36,68.01799774,67.18199921,63.56800079,68.33200073
37,67.94400024,67.4540024,62.82400131,68.05999756
38,68.23799896,66.52999878,64.24199677,68.30400085
39,68.69599915,67.02999878,63.70399857,67.98400116
40,68.38800049,67.25,64.22799683,68.39800262
41,68.45800018,67.5459976,63.40200043,68.23799896
42,68.31800079,66.93399811,64.41200256,68.19400024
43,68.54399872,67.22000122,64.2440033,68.63800049
44,68.59200287,66.97599792,64.7300034,68.33399963
45,68.59200287,67.28800201,63.95999908,68.47599792
46,68.83399963,67.51000214,64.27200317,68.66799927
47,68.59600067,67.447998,64.06600189,68.62799835
48,68.23999786,67.5719986,64.76399994,68.72000122
49,68.88200378,67.51799774,64.4280014,68.2699966
50,68.30400085,67.28399658,64.84400177,68.84600067
51,68.52200317,67.61199951,64.78399658,68.48400116
52,68.62000275,67.48400116,64.64800262,68.4800034
53,68.96800232,67.85600281,64.37000275,68.53199768
54,68.51000214,67.78800201,64.7539978,68.91799927
55,68.87200165,67.80799866,64.72799683,68.52799988
56,68.75,68.04199982,64.73200226,68.56199646
57,68.56600189,67.94999695,64.71399689,68.60800171
58,68.78399658,67.63400269,65.08999634,68.91999817
59,69.01399994,67.30400085,64.86199951,69.25800323
60,68.72200012,67.7979965,65.1500015,69.02400208
61,68.6520004,68.0199966,64.64399719,68.77200317
62,68.9219971,68.01599884,64.83200073,68.9520035
63,69.12000275,68.0019989,65.05599976,68.55400085
64,68.84200287,67.89399719,65.1760025,69.04399872
65,69.23200226,68.223999,63.99399948,69.0479965
66,69.08200073,67.973999,64.21399689,69.3740005
67,69.16999817,68.13800049,65.34600067,69.11399841
68,68.9219971,67.55599976,65.14399719,69.05400085
69,69.2699966,67.89199829,65.2440033,69.08799744
70,69.06600189,68.09600067,65.21800232,69.13200378
71,69.19000244,68.11199951,65.12000275,69.45999908
72,69.26799774,68.29000092,65.64199829,69.36399841
73,69.4260025,68.0719986,65.0979996,69.19200134
74,69.36599731,68.34600067,65.52400208,69.5719986
75,69.25,68.45600128,65.18800354,69.23400116
76,69.10399628,68.3740005,65.21800232,69.45600128
77,69.39199829,68.60600281,65.302002,69.60800171
78,69.52799988,68.68000031,65.56999969,69.3479996
79,69.70999908,68.5780029,65.73600006,69.88800049
80,69.76799774,68.40399933,65.94999695,69.5719986
81,69.6520004,68.86199951,66.03600311,69.7699966
82,69.94599915,68.76799774,65.83999634,69.76799774
83,69.8259964,68.5719986,66.16799927,69.35800171
84,69.88200378,68.71199799,66.26399994,69.83999634
85,69.6719971,68.71800232,65.51599884,69.83599854
86,69.87799835,68.98200226,65.69400024,69.5979996
87,69.97200012,68.8479996,65.33599854,69.7979965
88,69.62999725,68.79000092,65.91600037,69.86799622
89,69.62000275,68.74199677,65.8219986,70.02799988
90,69.93000031,68.89800262,65.70800018,69.973999
91,70.23600006,69.0759964,65.94200134,69.8219986
92,70.03600311,69.25800323,66.31600189,69.93199921
93,70.13200378,69.16000366,66.38200378,70.22200012
94,70.19400024,69.21800232,66.22599792,69.9020004
95,70.4000015,69.2040024,66.61399841,70.05999756
96,70.30599976,69.28600311,66.23200226,70.18199921
97,70.11199951,68.72200012,66.4280014,70.26599884
98,70.4940033,69.3740005,66.69400024,70.39600372
99,70.43800354,68.94599915,66.36599731,70.6240005
100,70.23400116,69.47599792,66.5199966,70.3259964
101,70.47799683,69.5019989,66.89600372,70.38800049
102,70.58200073,69.447998,66.41600037,70.41799927
103,70.48200226,69.45999908,66.55599976,70.6520004
104,70.8740005,69.51799774,66.81199646,70.49199677
105,70.46600342,69.4520035,67.06800079,70.59600067
106,70.59400177,69.62200165,66.87999725,70.55000305
107,70.7020035,69.70999908,67.01799774,70.61399841
108,70.88200378,69.7539978,67.01399994,70.70600128
109,70.66999817,69.65799713,67.3259964,70.68800354
110,70.9240036,69.60399628,67.447998,70.97200012
111,70.81800079,69.78800201,67.31800079,70.84200287
112,70.802002,70.12799835,67.16000366,71.11199951
113,71.02200317,69.91400146,67.37999725,70.89800262
114,71.11000061,69.80400085,67.62999725,70.87200165
115,71.13600159,70.06999969,67.23200226,70.98999786
116,71.22799683,69.69400024,67.61199951,70.96600342
117,71.11000061,70.24199677,67.43800354,71.2699966
118,71.15599823,70.09200287,67.68199921,71.24199677
119,71.1760025,70.3759995,67.54199982,71.38600159
120,71.3259964,70.3219986,67.66400146,71.22799683
121,71.1760025,70.4520035,67.77200317,71.21800232
122,71.16600037,70.44599915,67.7040024,71.4020004
123,71.38800049,70.51000214,67.8740005,71.41999817
124,71.60399628,70.51799774,67.9240036,71.46399689
125,71.41600037,70.43199921,68.12200165,71.55799866
126,71.55000305,70.56600189,67.9940033,71.60800171
127,71.53399658,70.6740036,68.03800201,71.65599823
128,71.5719986,70.33000183,68.1259995,71.79399872
129,71.7519989,70.43800354,68.27999878,71.62000275
130,71.84200287,70.66999817,68.28399658,71.61399841
131,71.66400146,70.41999817,68.25,71.72799683
132,71.62999725,70.60199738,68.13999939,71.90599823
133,71.89199829,70.802002,68.4240036,72.00800323
134,71.9240036,70.87799835,68.51799774,72.03199768
135,71.80400085,70.96800232,68.49199677,72.0759964
136,71.9240036,70.95600128,68.53600311,72.0059967
137,71.93800354,70.9520035,68.6500015,71.98400116
138,72.05799866,71.04000092,68.61599731,71.98999786
139,72.1760025,71.08999634,68.6259995,72.15799713
140,72.04000092,71.2979965,68.802002,72.1760025
141,72.2020035,71.16200256,68.66999817,72.23600006
142,72.06199646,71.29199982,68.81800079,72.02999878
143,72.18599701,71.24199677,68.95999908,72.37799835
144,72.30999756,71.34400177,68.88600159,72.23799896
145,72.3499985,71.15799713,69.0019989,72.26000214
146,72.33799744,71.21600342,68.86799622,72.38999939
147,72.43800354,71.34400177,68.96600342,72.2959976
148,72.29399872,71.34400177,69.04199982,72.27400208
149,72.5759964,71.4280014,69.12799835,72.38800049
150,72.37200165,71.4240036,69.08799744,72.34600067
151,72.30599976,71.51799774,69.2460022,72.43599701
152,72.51599884,71.4219971,69.28600311,72.4980011
153,72.5719986,71.54199982,69.1740036,72.64399719
154,72.52200317,71.55599976,69.26799774,72.55000305
155,72.4520035,71.56600189,69.31999969,72.6259995
156,72.51799774,71.63600159,69.33200073,72.81400299
157,72.5479965,71.69200134,69.3499985,72.65599823
158,72.5719986,71.65799713,69.39199829,72.68199921
159,72.66000366,71.7300034,69.35199738,72.74199677
160,72.71800232,71.69000244,69.35199738,72.72200012
161,72.69599915,71.76799774,69.4240036,72.77799988
162,72.78800201,71.83399963,69.5019989,72.80799866
163,72.7959976,71.79399872,69.47000122,72.80400085
164,72.69200134,71.85199738,69.37000275,72.71600342
165,72.85600281,71.9260025,69.41600037,72.81199646
166,72.73400116,71.83999634,69.47599792,72.88999939
167,72.776001,71.88200378,69.45600128,72.85800171
168,72.84200287,71.87000275,69.64800262,72.89199829
169,72.81199646,71.94599915,69.61799622,73.00800323
170,72.76200104,71.91999817,69.48400116,72.94999695
171,72.75,71.87200165,69.44200134,72.83799744
172,72.72599792,71.89399719,69.60399628,72.91999817
173,72.88400269,71.96800232,69.66400146,72.95999908
174,72.89600372,71.95600128,69.63400269,72.9540024
175,72.83799744,71.93399811,69.69200134,73.0199966
176,72.83399963,71.88200378,69.59600067,72.98600006
177,72.86199951,71.93000031,69.60600281,72.97599792
178,72.81600189,71.93399811,69.58000183,72.87200165
179,72.8479996,71.88400269,69.64199829,72.90599823
180,72.83599854,72.01799774,69.66400146,72.9980011

==> data/resnet34.csv <==
Original-acc,Original-speedup,HALP-acc,HALP-speedup,Depth-acc,Depth-speedup,LayerMerge-acc,LayerMerge-speedup,LayerOnly-acc,LayerOnly-speedup
74.42,1.0,74.03,1.32,73.49,1.24,74.29,1.31,74.32,1.19
,,73.66,1.38,73.35,1.4,74.26,1.36,74.17,1.27
,,73.36,1.48,72.33,1.43,74.0,1.37,74.06,1.33
,,72.69,1.69,71.32,1.54,73.95,1.43,73.99,1.51
,,,,,,73.81,1.44,73.31,1.65
,,,,,,73.59,1.5,73.22,1.72
,,,,,,73.56,1.55,72.58,1.82
,,,,,,73.46,1.56,72.48,1.98
,,,,,,73.01,1.72,,
,,,,,,72.84,1.79,,
,,,,,,72.5,1.88,,
,,,,,,72.24,1.99,,

